Whole-Body Trajectory Optimization for Robot Multimodal Locomotion

The general problem of planning feasible trajectories for multimodal robots is still an open challenge. This paper presents a whole-body trajectory optimisation approach that addresses this challenge by combining methods and tools developed for aerial and legged robots. First, robot models that enable the presented whole-body trajectory optimisation framework are presented. The key model is the so-called robot centroidal momentum, the dynamics of which is directly related to the models of the robot actuation for aerial and terrestrial locomotion. Then, the paper presents how these models can be employed in an optimal control problem to generate either terrestrial or aerial locomotion trajectories with a unified approach. The optimisation problem considers robot kinematics, momentum, thrust forces and their bounds. The overall approach is validated using the multimodal robot iRonCub, a flying humanoid robot that expresses a degree of terrestrial and aerial locomotion. To solve the associated optimal trajectory generation problem, we employ ADAM, a custom-made open-source library that implements a collection of algorithms for calculating rigid-body dynamics using CasADi.

==> pictures/plots/take-off/throttle.tikz <==


\begin{tikzpicture}

\definecolor{crimson2143940}{RGB}{214,39,40}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.03,0.03)},
  anchor=south west,
  draw=lightgray204
},
tick align=outside,
tick pos=left,
title={Throttle},
x grid style={darkgray176},
xlabel={Time [s]},
xmajorgrids,
xmin=-0.350000003465775, xmax=7.35000007278127,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Throttle [\%]},
ymajorgrids,
ymin=7.53913396877304, ymax=104.402899411129,
ytick style={color=black}
]
\addplot [semithick, steelblue31119180]
table {%
0 100.000000934141
0.100000000990221 100.000000929418
0.200000001980443 100.000000851101
0.300000002970664 100.000000724206
0.400000003960885 100.000000553614
0.500000004951107 100.000000348022
0.600000005941328 100.000000095773
0.700000006931549 99.9999997479391
0.80000000792177 99.9999991818164
0.900000008911992 99.9999980301482
1.00000000990221 99.9999944829964
1.10000001089243 99.99985203776
1.20000001188266 96.6331049033566
1.30000001287288 93.7463674821227
1.4000000138631 91.1205989084431
1.50000001485332 88.6296934861176
1.60000001584354 86.2436904161046
1.70000001683376 83.9587454721715
1.80000001782398 81.7783828267163
1.9000000188142 79.7082272581378
2.00000001980443 77.7543978828296
2.10000002079465 75.9229174415669
2.20000002178487 74.219398593317
2.30000002277509 72.6487970817196
2.40000002376531 71.2151786658207
2.50000002475553 69.9215029550538
2.60000002574575 68.7694572596322
2.70000002673597 67.7593966938257
2.8000000277262 66.8904654398807
2.90000002871642 66.1609842200536
3.00000002970664 65.5691813661404
3.10000003069686 65.1142990861993
3.20000003168708 64.7979925265811
3.3000000326773 64.6257843327976
3.40000003366752 64.6082966427313
3.50000003465775 64.7623328284578
3.60000003564797 65.11319533457
3.70000003663819 65.6987674824462
3.80000003762841 66.5571296306613
3.90000003861863 67.6856462258934
4.00000003960885 69.0113734431062
4.10000004059907 70.4455900032414
4.20000004158929 71.9373563319961
4.30000004257952 73.4367393900545
4.40000004356974 74.8852399426585
4.50000004455996 76.2647027218198
4.60000004555018 77.6156546207455
4.7000000465404 79.0125410841818
4.80000004753062 80.5472804945227
4.90000004852084 82.3246091723885
5.00000004951106 84.4480616613503
5.10000005050129 86.9157438566084
5.20000005149151 89.3761825741137
5.30000005248173 90.8826104089851
5.40000005347195 90.1180986800654
5.50000005446217 86.2931340093164
5.60000005545239 79.9203362029499
5.70000005644261 72.4587239381111
5.80000005743284 64.9452975164271
5.90000005842306 57.9151525680876
6.00000005941328 52.3661499091763
6.1000000604035 49.5384792331144
6.20000006139372 50.4464151642415
6.30000006238394 55.2328076797032
6.40000006337416 62.7901487813058
6.50000006436438 71.0865350688258
6.60000006535461 77.9505097281873
6.70000006634483 81.4882796138547
6.80000006733505 79.6023809405777
6.90000006832527 68.2684039857481
7.00000006931549 35.5479290436851
};
\addlegendentry{$u_1$}
\addplot [semithick, darkorange25512714]
table {%
0 100.00000093682
0.100000000990221 100.0000009323
0.200000001980443 100.000000857988
0.300000002970664 100.000000739416
0.400000003960885 100.000000583525
0.500000004951107 100.000000400867
0.600000005941328 100.000000184283
0.700000006931549 99.9999998984381
0.80000000792177 99.9999994616685
0.900000008911992 99.9999986633675
1.00000000990221 99.9999967338511
1.10000001089243 99.999987270923
1.20000001188266 98.3004023921748
1.30000001287288 95.1431460345241
1.4000000138631 92.4536462869706
1.50000001485332 89.9605727437899
1.60000001584354 87.5954489919268
1.70000001683376 85.3442086445413
1.80000001782398 83.2080360169434
1.9000000188142 81.1926020622933
2.00000001980443 79.3049454907527
2.10000002079465 77.5524749239399
2.20000002178487 75.9425677543487
2.30000002277509 74.4823325011725
2.40000002376531 73.1784141831193
2.50000002475553 72.0368215706299
2.60000002574575 71.0627952343861
2.70000002673597 70.2607574114333
2.8000000277262 69.6343970806415
2.90000002871642 69.1869434593568
3.00000002970664 68.9216595044505
3.10000003069686 68.8425251525562
3.20000003168708 68.9549518229991
3.3000000326773 69.2662042436563
3.40000003366752 69.7851452064774
3.50000003465775 70.5211861456297
3.60000003564797 71.4833553771515
3.70000003663819 72.6792244024047
3.80000003762841 74.0971154140695
3.90000003861863 75.7094900052175
4.00000003960885 77.4729025304718
4.10000004059907 79.3207642162809
4.20000004158929 81.1982535799287
4.30000004257952 83.060519625878
4.40000004356974 84.8601475274177
4.50000004455996 86.5748784529379
4.60000004555018 88.2280393593955
4.7000000465404 89.8671618391221
4.80000004753062 91.5471905203732
4.90000004852084 93.3409333539511
5.00000004951106 95.3442624045137
5.10000005050129 97.6113288663702
5.20000005149151 99.9276604198542
5.30000005248173 99.9999793427332
5.40000005347195 99.9999706446748
5.50000005446217 98.0368075899722
5.60000005545239 92.976929790023
5.70000005644261 86.9229873032778
5.80000005743284 80.4144310777151
5.90000005842306 73.6539611407009
6.00000005941328 67.1690639572985
6.1000000604035 61.7280437660786
6.20000006139372 58.1604587873263
6.30000006238394 57.0577545405729
6.40000006337416 58.4491902154554
6.50000006436438 61.6240438775238
6.60000006535461 65.1970825916911
6.70000006634483 67.2875015073328
6.80000006733505 65.4369579768657
6.90000006832527 55.5964814860627
7.00000006931549 27.651271886641
};
\addlegendentry{$u_2$}
\addplot [semithick, forestgreen4416044]
table {%
0 100.000000977993
0.100000000990221 100.000000981931
0.200000001980443 100.000000970914
0.300000002970664 100.000000955822
0.400000003960885 100.000000936924
0.500000004951107 100.000000915071
0.600000005941328 100.000000891158
0.700000006931549 100.00000086564
0.80000000792177 100.000000838411
0.900000008911992 100.000000808946
1.00000000990221 100.000000776508
1.10000001089243 100.000000740317
1.20000001188266 100.000000699682
1.30000001287288 100.000000654143
1.4000000138631 100.000000603636
1.50000001485332 100.000000548691
1.60000001584354 100.000000490617
1.70000001683376 100.000000431559
1.80000001782398 100.000000374301
1.9000000188142 100.000000321737
2.00000001980443 100.000000276059
2.10000002079465 100.000000237967
2.20000002178487 100.00000020617
2.30000002277509 100.000000177341
2.40000002376531 100.000000146282
2.50000002475553 100.00000010588
2.60000002574575 100.00000004626
2.70000002673597 99.999999952158
2.8000000277262 99.999999796006
2.90000002871642 99.9999995181089
3.00000002970664 99.9999989548401
3.10000003069686 99.9999974349596
3.20000003168708 99.9999853468121
3.3000000326773 92.9521998001315
3.40000003366752 82.261805157724
3.50000003465775 69.8888566798808
3.60000003564797 55.7667335823972
3.70000003663819 41.1588873076023
3.80000003762841 28.7726530465688
3.90000003861863 21.384570432122
4.00000003960885 19.627102259587
4.10000004059907 22.0528714529667
4.20000004158929 26.4831427793206
4.30000004257952 30.6353487872138
4.40000004356974 32.8939601844102
4.50000004455996 33.2022423522847
4.60000004555018 32.6655943146238
4.7000000465404 32.5285751534362
4.80000004753062 33.7396109626535
4.90000004852084 37.0341615285535
5.00000004951106 42.9254607848582
5.10000005050129 50.9351125494518
5.20000005149151 58.143015691342
5.30000005248173 59.4133137709158
5.40000005347195 51.8247718636883
5.50000005446217 38.6830244245788
5.60000005545239 26.0070748780882
5.70000005644261 16.9414074995508
5.80000005743284 12.0751306390958
5.90000005842306 11.942032397971
6.00000005941328 16.8593042283067
6.1000000604035 26.4331277694734
6.20000006139372 39.2102305183691
6.30000006238394 52.8103135676459
6.40000006337416 64.6537374734319
6.50000006436438 72.847897766501
6.60000006535461 76.496970670635
6.70000006634483 75.1710651945061
6.80000006733505 67.9124903262145
6.90000006832527 52.1663689122148
7.00000006931549 22.4085430753612
};
\addlegendentry{$u_3$}
\addplot [semithick, crimson2143940]
table {%
0 100.000000977754
0.100000000990221 100.000000981726
0.200000001980443 100.000000970546
0.300000002970664 100.000000955199
0.400000003960885 100.000000935932
0.500000004951107 100.00000091358
0.600000005941328 100.00000088903
0.700000006931549 100.000000862721
0.80000000792177 100.000000834519
0.900000008911992 100.000000803854
1.00000000990221 100.000000769919
1.10000001089243 100.000000731846
1.20000001188266 100.000000688834
1.30000001287288 100.000000640294
1.4000000138631 100.000000586032
1.50000001485332 100.000000526472
1.60000001584354 100.000000462881
1.70000001683376 100.000000397483
1.80000001782398 100.000000333294
1.9000000188142 100.000000273577
2.00000001980443 100.000000220939
2.10000002079465 100.000000176385
2.20000002178487 100.000000138675
2.30000002277509 100.000000104189
2.40000002376531 100.000000067072
2.50000002475553 100.00000001915
2.60000002574575 99.9999999488751
2.70000002673597 99.9999998380879
2.8000000277262 99.9999996533293
2.90000002871642 99.9999993202153
3.00000002970664 99.9999986263276
3.10000003069686 99.9999966222424
3.20000003168708 99.9999692092389
3.3000000326773 92.5153638822996
3.40000003366752 83.0398446530976
3.50000003465775 72.2336967520172
3.60000003564797 60.1531606873545
3.70000003663819 47.8881579125316
3.80000003762841 37.541666675061
3.90000003861863 31.2747209962451
4.00000003960885 29.7543961432956
4.10000004059907 31.8498085214458
4.20000004158929 35.6636595161016
4.30000004257952 39.2654173439895
4.40000004356974 41.23493517467
4.50000004455996 41.3978127204894
4.60000004555018 40.6664235161497
4.7000000465404 40.1699815471963
4.80000004753062 40.820822579863
4.90000004852084 43.4340906329351
5.00000004951106 48.7529670097789
5.10000005050129 56.652773741826
5.20000005149151 64.3309985002837
5.30000005248173 66.221697096738
5.40000005347195 58.9863520519659
5.50000005446217 45.9736997226736
5.60000005545239 33.3056378981692
5.70000005644261 23.7360667298494
5.80000005743284 17.4035590185985
5.90000005842306 14.8259337099209
6.00000005941328 16.4846399503622
6.1000000604035 22.4435655231949
6.20000006139372 31.9867066324857
6.30000006238394 43.4873498615785
6.40000006337416 54.7159514652059
6.50000006436438 63.5070561197375
6.60000006535461 68.3016471618729
6.70000006634483 68.0937384965946
6.80000006733505 61.7791759010799
6.90000006832527 47.206034146518
7.00000006931549 19.899619460981
};
\addlegendentry{$u_4$}
\end{axis}

\end{tikzpicture}

